Help, Anna! Visual Navigation with Natural Multimodal Assistance via Retrospective Curiosity-Encouraging Imitation Learning

Mobile agents that can leverage help from humans can potentially accomplish more complex tasks than they could entirely on their own. We develop "Help, Anna!" (HANNA), an interactive photo-realistic simulator in which an agent fulfills object-finding tasks by requesting and interpreting natural language-and-vision assistance. An agent solving tasks in a HANNA environment can leverage simulated human assistants, called ANNA (Automatic Natural Navigation Assistants), which, upon request, provide natural language and visual instructions to direct the agent towards the goals. To address the HANNA problem, we develop a memory-augmented neural agent that hierarchically models multiple levels of decision-making, and an imitation learning algorithm that teaches the agent to avoid repeating past mistakes while simultaneously predicting its own chances of making future progress. Empirically, our approach is able to ask for help more effectively than competitive baselines and, thus, attains higher task success rate on both previously seen and previously unseen environments. We publicly release code and data at https://github.com/khanhptnk/hanna . A video demo is available at https://youtu.be/18P94aaaLKg .

==> TODO.txt <==

CAMERA-READY:

- Fix time reset, currently resetting every time any episode in a batch resets. Should just reset that specific episode. 

- Citations:

Playing 20 Question Game with Policy-Based Reinforcement Learning

Learning-to-Ask: Knowledge Acquisition via 20 Questions

















The paper will have two contributions:

1. Modeling assistance from humans: we provide a formal mathematical formulation of imitation learning with indirect intervention. The CVPR paper only provides a informal definition. See (1) below.

2. Simulating assistance from humans: we propose ANNA, an automatic system that supports agents in the absence of humans and, by communicating with agents through human-intelligible media, enhances agent's capability of leveraging natural assistance.

TODO:

(1) Write a formal mathematical formulation of imitation learning with indirect intervention (I3L). We will mainly tools from option RL [1]. Idea: [1] defines an option as <Start states, Execution policy, Terminate policy>, with I3L it should be <Start states, Execution policy, Terminate policy, Environment> where Environment = Advisor(State, Ask policy(State), Old Environment). (1 week)

(2) Revise the oracle asking policy. [1] has an interesting section on interrupting options. [1] suggests that the an option switch should occur when there are another option with higher value at the current state, i.e. Q(s, o) < V(s) where o is the current option. But calculating these values would be difficult and not generalize to unseen environments. We are relying on uncertainty, but is there any better way? Why is ask-every-k so good? (1-2 week)

(3) Enhance features of the navigation model. Another case for switching is when the current option is executing for too long. This motivates us to have a "time features" which resets every option switch. (1-2 days)

(4) do we need a larger validation set? The training set will be smaller but we will have more reliable conclusions. 

(5) Rerun-experiments (1 week). Run the baselines first!!!

(6) Write experiments. (1 week)


[1] Between MDPs and semi-MDPs: A framework for temporal abstraction in reinforcement learning
http://www-anw.cs.umass.edu/~barto/courses/cs687/Sutton-Precup-Singh-AIJ99.pdf




1. I put together a week-by-week schedule that I'd like you all to fill out ASAP (by end of day Monday) with a plan that will lead us to hitting the deadline(s). Schedule is at https://docs.google.com/spreadsheets/d/1cNnZXNZukL1Egbrc88rrr6dGntb8AghmD4Zko9yJw8s/edit?usp=sharing; there's a separate sheet for each paper. (If new papers get created, please create new sheets from the "Template" one.) I've split into Tasks and Writing and pre-populated writing ... feel free to edit that, but only with good reason :). The tasks don't need to be too detailed (just a couple items, one per cell, is fine) and please mark them somehow (maybe strikethrough) when they're done.
2. For writing, by the end of the week this week writing-wise, I'd like to have a draft abstract and a paper outline (roughly what are the subsections and three to five bullets per subsection of what's going to go in there).
3. Also on writing, by the end of next week, I'd like a semi-polished abstract and the beginnings of an experiments section: basically (a) what are the research questions and (b) blank tables/plots for how you expect the final results to go in.
4. On (3), I would like to have an "abstract/experiments" clinic just for us sometime early in the week of 29 Apr (because I'll be on campus). Please mark which times you're available here: https://doodle.com/poll/pyshgy9vy74fpqtd







Metric:
\begin{itemize}
\item Success rate: fraction of tasks that are accomplished.
\item SPL: success rate weighted by travel distance.
\item Navigation error: final distance to goal.
\end{itemize}


\textit{How difficult is the problem?} Simple Baselines (shortest, random walk, always going forward).

\textit{Is the agent capable of leveraging assistance to improve its performance?} Assistance vs. no assistance.

\textit{How significant is each help request? Does the performance go up linearly or exponentially as we allow the agent to make more requests?} Plot success rate vs. request budget.

\textit{How do different algorithms perform?} Compare behavior cloning vs dagger vs bcui. 

\textit{Does the agent leverage both verbal and visual assistant? How much does each mode of assistance help the agent?} Compare using language + vision, language only, vision only:
\begin{itemize}
\item Language only: first sentence of the nav instruction, no image. 
\item Vision only: image of the departure node. 
\item Expect vison + language to do best. The gap will be more visible in the unseen environments. 
\end{itemize}

\textit{Does the agent learn a non-trivial and effective learning strategy?} Compare asking strategies:
\begin{itemize}
\item Learned strategy vs. Always ask vs. Random ask vs. Ask every K steps.
\item Control the number of queries for random ask and ask every K steps. 
\end{itemize}

Qualitative analyses:

\textit{Distribution of ask reasons. What is the most common reason for asking? How accurate is the agent at predicting each ask reason?}

\textit{Asking pattern. Does it ask more at the beginning? When does it do so and not do so?}

\textit{How does the agent perform on different levels of difficulty?} Plot success rate vs. OPTIMAL number of actions. 

\textit{Does the success rate correlate to walking distance?} Plot success rate vs. number of actions. 
